Empirical coordination in the finite blocklength regime: an achievability result---Extended version

Empirical coordination offers a way to understand how agents can coordinate actions under communication constraints. This paper investigates the finite blocklength regime of this problem, where the encoder and decoder aim to produce a sequence of action pairs that is jointly typical with respect to a target distribution. Adopting Shannon's random coding argument and leveraging the method of types, we analyze the average performance of a random codebook to establish an achievability result. The resulting bound on the optimal rate is presented both in exact form and as an asymptotic expansion, aligning with the prevailing characterizations in the finite blocklength literature. This work extends finite blocklength analysis to the empirical coordination setting, complementing existing results on strong coordination.

==> plot_data.csv <==
n,R1,d1,R2,d2,I,Rapprox
2,inf,0.1177,inf,0.05887,0.2516,0.4879
3,0.774,0.121,0.774,0.06051,0.2516,0.4445
4,inf,0.1177,inf,0.05887,0.2516,0.4187
5,inf,0.1135,inf,0.05674,0.2516,0.401
6,0.5283,0.1093,0.5283,0.05465,0.2516,0.388
7,0.5286,0.1054,inf,0.05272,0.2516,0.3779
8,0.4759,0.102,inf,0.05098,0.2516,0.3698
9,0.4341,0.09882,0.4341,0.04941,0.2516,0.363
10,0.4524,0.09597,inf,0.04799,0.2516,0.3573
11,0.4222,0.09338,inf,0.04669,0.2516,0.3524
12,0.3821,0.09101,0.3917,0.04551,0.2516,0.3481
13,0.4121,0.08884,inf,0.04442,0.2516,0.3443
14,0.39,0.08683,inf,0.04342,0.2516,0.3409
15,0.3595,0.08498,0.3618,0.04249,0.2516,0.3379
16,0.3856,0.08326,inf,0.04163,0.2516,0.3352
17,0.3856,0.08165,0.3686,0.04082,0.2516,0.3327
18,0.345,0.08014,0.3394,0.04007,0.2516,0.3304
19,0.3512,0.07873,0.3654,0.03937,0.2516,0.3283
20,0.3679,0.0774,0.3522,0.0387,0.2516,0.3263
21,0.3339,0.07615,0.3242,0.03808,0.2516,0.3245
22,0.3391,0.07497,0.3506,0.03748,0.2516,0.3229
23,0.3159,0.07384,0.3397,0.03692,0.2516,0.3213
24,0.325,0.07278,0.3118,0.03639,0.2516,0.3198
25,0.3211,0.07176,0.3392,0.03588,0.2516,0.3184
26,0.3098,0.0708,0.3299,0.0354,0.2516,0.3172
27,0.3178,0.06988,0.3022,0.03494,0.2516,0.3159
28,0.3149,0.06899,0.3299,0.0345,0.2516,0.3148
29,0.3049,0.06815,0.3221,0.03408,0.2516,0.3137
30,0.2988,0.06734,0.312,0.03367,0.2516,0.3126
31,0.3096,0.06657,0.3224,0.03328,0.2516,0.3116
32,0.3007,0.06582,0.3156,0.03291,0.2516,0.3107
33,0.2952,0.0651,0.3071,0.03255,0.2516,0.3098
34,0.3052,0.06441,0.316,0.03221,0.2516,0.3089
35,0.2972,0.06374,0.3102,0.03187,0.2516,0.3081
36,0.2922,0.0631,0.3029,0.03155,0.2516,0.3073
37,0.3014,0.06248,0.3107,0.03124,0.2516,0.3066
38,0.3023,0.06188,0.3055,0.03094,0.2516,0.3058
39,0.2896,0.0613,0.2993,0.03065,0.2516,0.3051
40,0.2865,0.06074,0.3061,0.03037,0.2516,0.3045
41,0.2991,0.06019,0.3015,0.0301,0.2516,0.3038
42,0.2874,0.05966,0.2962,0.02983,0.2516,0.3032
43,0.2845,0.05915,0.3021,0.02958,0.2516,0.3026
44,0.2963,0.05865,0.298,0.02933,0.2516,0.302
45,0.2853,0.05817,0.2934,0.02908,0.2516,0.3014
46,0.2827,0.0577,0.2986,0.02885,0.2516,0.3009
47,0.2779,0.05724,0.304,0.02862,0.2516,0.3004
48,0.2835,0.0568,0.291,0.0284,0.2516,0.2999
49,0.2832,0.05636,0.2941,0.02818,0.2516,0.2994
50,0.2766,0.05594,0.3009,0.02797,0.2516,0.2989
51,0.2819,0.05553,0.2888,0.02777,0.2516,0.2984
52,0.2817,0.05513,0.2918,0.02757,0.2516,0.298
53,0.2754,0.05474,0.2981,0.02737,0.2516,0.2975
54,0.2804,0.05436,0.2868,0.02718,0.2516,0.2971
55,0.2803,0.05399,0.2897,0.02699,0.2516,0.2967
56,0.2744,0.05362,0.2956,0.02681,0.2516,0.2963
57,0.2733,0.05327,0.285,0.02663,0.2516,0.2959
58,0.279,0.05292,0.2879,0.02646,0.2516,0.2955
59,0.2734,0.05258,0.2933,0.02629,0.2516,0.2951
60,0.2723,0.05225,0.2835,0.02612,0.2516,0.2948
61,0.2778,0.05192,0.2862,0.02596,0.2516,0.2944
62,0.2725,0.0516,0.2913,0.0258,0.2516,0.2941
63,0.2715,0.05129,0.282,0.02564,0.2516,0.2937
64,0.2767,0.05098,0.2846,0.02549,0.2516,0.2934
65,0.2717,0.05068,0.2894,0.02534,0.2516,0.2931
66,0.2707,0.05039,0.2806,0.0252,0.2516,0.2928
67,0.2672,0.0501,0.2805,0.02505,0.2516,0.2924
68,0.2772,0.04982,0.2772,0.02491,0.2516,0.2921
69,0.27,0.04954,0.2794,0.02477,0.2516,0.2919
70,0.2667,0.04927,0.2793,0.02464,0.2516,0.2916
71,0.2762,0.04901,0.2762,0.0245,0.2516,0.2913
72,0.2694,0.04874,0.2783,0.02437,0.2516,0.291
73,0.2662,0.04849,0.2783,0.02424,0.2516,0.2907
74,0.2753,0.04823,0.2753,0.02412,0.2516,0.2905
75,0.2687,0.04799,0.2772,0.02399,0.2516,0.2902
76,0.2657,0.04774,0.2772,0.02387,0.2516,0.29
77,0.2745,0.0475,0.2744,0.02375,0.2516,0.2897
78,0.2682,0.04727,0.2762,0.02363,0.2516,0.2895
79,0.269,0.04704,0.2763,0.02352,0.2516,0.2892
80,0.2639,0.04681,0.2736,0.0234,0.2516,0.289
81,0.2676,0.04658,0.2753,0.02329,0.2516,0.2888
82,0.2685,0.04636,0.2754,0.02318,0.2516,0.2885
83,0.2635,0.04615,0.2729,0.02307,0.2516,0.2883
84,0.2671,0.04593,0.2745,0.02297,0.2516,0.2881
85,0.268,0.04572,0.2746,0.02286,0.2516,0.2879
86,0.2632,0.04552,0.2722,0.02276,0.2516,0.2877
87,0.2666,0.04531,0.2736,0.02266,0.2516,0.2874
88,0.2675,0.04511,0.2738,0.02256,0.2516,0.2872
89,0.2628,0.04492,0.2716,0.02246,0.2516,0.287
90,0.2633,0.04472,0.2699,0.02236,0.2516,0.2868
91,0.267,0.04453,0.2731,0.02226,0.2516,0.2867
92,0.2625,0.04434,0.2709,0.02217,0.2516,0.2865
93,0.263,0.04415,0.2694,0.02208,0.2516,0.2863
94,0.2666,0.04397,0.2725,0.02198,0.2516,0.2861
95,0.2622,0.04379,0.2704,0.02189,0.2516,0.2859
96,0.2626,0.04361,0.2689,0.0218,0.2516,0.2857
97,0.2662,0.04343,0.2718,0.02172,0.2516,0.2856
98,0.2619,0.04326,0.2698,0.02163,0.2516,0.2854
99,0.2623,0.04309,0.2684,0.02154,0.2516,0.2852
100,0.2658,0.04292,0.2712,0.02146,0.2516,0.285
101,0.2617,0.04275,0.2693,0.02138,0.2516,0.2849
102,0.262,0.04259,0.2679,0.02129,0.2516,0.2847
103,0.2587,0.04243,0.2706,0.02121,0.2516,0.2845
104,0.2667,0.04226,0.2688,0.02113,0.2516,0.2844
105,0.2618,0.04211,0.2675,0.02105,0.2516,0.2842
106,0.2585,0.04195,0.2701,0.02097,0.2516,0.2841
107,0.2664,0.0418,0.2684,0.0209,0.2516,0.2839
108,0.2615,0.04164,0.267,0.02082,0.2516,0.2838
109,0.2584,0.04149,0.2696,0.02075,0.2516,0.2836
110,0.266,0.04134,0.2679,0.02067,0.2516,0.2835
111,0.2613,0.0412,0.2667,0.0206,0.2516,0.2833
112,0.2582,0.04105,0.2691,0.02053,0.2516,0.2832
113,0.2657,0.04091,0.2675,0.02045,0.2516,0.2831
114,0.2611,0.04077,0.2663,0.02038,0.2516,0.2829
115,0.2622,0.04063,0.2658,0.02031,0.2516,0.2828
116,0.2581,0.04049,0.2695,0.02024,0.2516,0.2826
117,0.2608,0.04035,0.2659,0.02017,0.2516,0.2825
118,0.262,0.04021,0.2655,0.02011,0.2516,0.2824
119,0.2579,0.04008,0.269,0.02004,0.2516,0.2823
120,0.2606,0.03995,0.2656,0.01997,0.2516,0.2821
121,0.2618,0.03982,0.2652,0.01991,0.2516,0.282
122,0.2578,0.03969,0.2686,0.01984,0.2516,0.2819
123,0.2604,0.03956,0.2653,0.01978,0.2516,0.2818
124,0.2616,0.03943,0.2649,0.01972,0.2516,0.2816
125,0.2576,0.03931,0.2682,0.01965,0.2516,0.2815
126,0.2602,0.03918,0.265,0.01959,0.2516,0.2814
127,0.2613,0.03906,0.2646,0.01953,0.2516,0.2813
128,0.2575,0.03894,0.2678,0.01947,0.2516,0.2812
129,0.2585,0.03882,0.2647,0.01941,0.2516,0.281
130,0.2611,0.0387,0.2643,0.01935,0.2516,0.2809
131,0.2574,0.03858,0.2674,0.01929,0.2516,0.2808
132,0.2583,0.03847,0.2644,0.01923,0.2516,0.2807
133,0.2609,0.03835,0.264,0.01918,0.2516,0.2806
134,0.2573,0.03824,0.267,0.01912,0.2516,0.2805
135,0.2582,0.03812,0.2641,0.01906,0.2516,0.2804
136,0.2607,0.03801,0.2638,0.01901,0.2516,0.2803
137,0.2571,0.0379,0.2667,0.01895,0.2516,0.2802
138,0.258,0.03779,0.2639,0.0189,0.2516,0.2801
139,0.2605,0.03768,0.2635,0.01884,0.2516,0.28
140,0.257,0.03758,0.2663,0.01879,0.2516,0.2799
141,0.2579,0.03747,0.2636,0.01873,0.2516,0.2798
142,0.2604,0.03736,0.2633,0.01868,0.2516,0.2797
143,0.2569,0.03726,0.266,0.01863,0.2516,0.2796
144,0.2578,0.03716,0.2634,0.01858,0.2516,0.2795
145,0.2547,0.03705,0.2632,0.01853,0.2516,0.2794
146,0.2613,0.03695,0.2615,0.01848,0.2516,0.2793
147,0.2577,0.03685,0.2631,0.01843,0.2516,0.2792
148,0.2546,0.03675,0.263,0.01838,0.2516,0.2791
149,0.2611,0.03665,0.2613,0.01833,0.2516,0.279
150,0.2576,0.03655,0.2629,0.01828,0.2516,0.2789
151,0.2545,0.03646,0.2628,0.01823,0.2516,0.2788
152,0.2609,0.03636,0.2612,0.01818,0.2516,0.2787
153,0.2575,0.03626,0.2627,0.01813,0.2516,0.2786
154,0.2545,0.03617,0.2626,0.01809,0.2516,0.2786
155,0.2608,0.03608,0.261,0.01804,0.2516,0.2785
156,0.2573,0.03598,0.2625,0.01799,0.2516,0.2784
157,0.2545,0.03589,0.2623,0.01795,0.2516,0.2783
158,0.2606,0.0358,0.2608,0.0179,0.2516,0.2782
159,0.2573,0.03571,0.2623,0.01785,0.2516,0.2781
160,0.2583,0.03562,0.2621,0.01781,0.2516,0.278
161,0.2551,0.03553,0.2607,0.01777,0.2516,0.278
162,0.2571,0.03544,0.2621,0.01772,0.2516,0.2779
163,0.2581,0.03536,0.2619,0.01768,0.2516,0.2778
164,0.255,0.03527,0.2605,0.01763,0.2516,0.2777
165,0.257,0.03518,0.2619,0.01759,0.2516,0.2776
166,0.258,0.0351,0.2618,0.01755,0.2516,0.2776
167,0.2549,0.03501,0.2604,0.01751,0.2516,0.2775
168,0.2569,0.03493,0.2617,0.01746,0.2516,0.2774
169,0.2579,0.03485,0.2616,0.01742,0.2516,0.2773
170,0.2549,0.03476,0.2602,0.01738,0.2516,0.2773
171,0.2569,0.03468,0.2615,0.01734,0.2516,0.2772
172,0.2578,0.0346,0.2614,0.0173,0.2516,0.2771
173,0.2548,0.03452,0.2601,0.01726,0.2516,0.277
174,0.2568,0.03444,0.2614,0.01722,0.2516,0.277
175,0.2577,0.03436,0.2612,0.01718,0.2516,0.2769
176,0.2548,0.03428,0.26,0.01714,0.2516,0.2768
177,0.2557,0.0342,0.2594,0.0171,0.2516,0.2767
178,0.2576,0.03412,0.2611,0.01706,0.2516,0.2767
179,0.2547,0.03405,0.2598,0.01702,0.2516,0.2766
180,0.2556,0.03397,0.2592,0.01699,0.2516,0.2765
181,0.2575,0.03389,0.2609,0.01695,0.2516,0.2765
182,0.2546,0.03382,0.2597,0.01691,0.2516,0.2764
183,0.2556,0.03374,0.2591,0.01687,0.2516,0.2763
184,0.2574,0.03367,0.2608,0.01684,0.2516,0.2763
185,0.2546,0.0336,0.2596,0.0168,0.2516,0.2762
186,0.2555,0.03352,0.259,0.01676,0.2516,0.2761
187,0.2573,0.03345,0.2606,0.01673,0.2516,0.2761
188,0.2545,0.03338,0.2594,0.01669,0.2516,0.276
189,0.2554,0.03331,0.2589,0.01665,0.2516,0.2759
190,0.2573,0.03324,0.2604,0.01662,0.2516,0.2759
191,0.2581,0.03317,0.2593,0.01658,0.2516,0.2758
192,0.2554,0.0331,0.2588,0.01655,0.2516,0.2757
193,0.2527,0.03303,0.2603,0.01651,0.2516,0.2757
194,0.258,0.03296,0.2592,0.01648,0.2516,0.2756
195,0.2553,0.03289,0.2587,0.01644,0.2516,0.2756
196,0.2527,0.03282,0.2602,0.01641,0.2516,0.2755
197,0.2579,0.03275,0.2591,0.01638,0.2516,0.2754
198,0.2553,0.03269,0.2585,0.01634,0.2516,0.2754
199,0.2527,0.03262,0.26,0.01631,0.2516,0.2753
200,0.2578,0.03255,0.259,0.01628,0.2516,0.2753
201,0.2552,0.03249,0.2584,0.01624,0.2516,0.2752
202,0.2527,0.03242,0.2599,0.01621,0.2516,0.2751
203,0.2577,0.03236,0.2589,0.01618,0.2516,0.2751
204,0.2552,0.03229,0.2584,0.01615,0.2516,0.275
205,0.2526,0.03223,0.2598,0.01611,0.2516,0.275
206,0.2577,0.03216,0.2588,0.01608,0.2516,0.2749
207,0.2551,0.0321,0.2583,0.01605,0.2516,0.2749
208,0.2526,0.03204,0.2597,0.01602,0.2516,0.2748
209,0.2534,0.03198,0.2601,0.01599,0.2516,0.2747
210,0.255,0.03191,0.2582,0.01596,0.2516,0.2747
211,0.2558,0.03185,0.2575,0.01593,0.2516,0.2746
212,0.2534,0.03179,0.26,0.0159,0.2516,0.2746
213,0.255,0.03173,0.2581,0.01587,0.2516,0.2745
214,0.2558,0.03167,0.2575,0.01583,0.2516,0.2745
215,0.2533,0.03161,0.2599,0.0158,0.2516,0.2744
216,0.2549,0.03155,0.258,0.01578,0.2516,0.2744
217,0.2557,0.03149,0.2574,0.01575,0.2516,0.2743
218,0.2533,0.03143,0.2597,0.01572,0.2516,0.2743
219,0.2549,0.03137,0.2579,0.01569,0.2516,0.2742
220,0.2557,0.03132,0.2573,0.01566,0.2516,0.2742
221,0.2533,0.03126,0.2596,0.01563,0.2516,0.2741
222,0.2549,0.0312,0.2578,0.0156,0.2516,0.2741
223,0.2556,0.03114,0.2573,0.01557,0.2516,0.274
224,0.2533,0.03109,0.2595,0.01554,0.2516,0.274
225,0.2548,0.03103,0.2577,0.01552,0.2516,0.2739
226,0.2556,0.03097,0.2572,0.01549,0.2516,0.2739
227,0.2533,0.03092,0.2594,0.01546,0.2516,0.2738
228,0.254,0.03086,0.2576,0.01543,0.2516,0.2738
229,0.2555,0.03081,0.2571,0.0154,0.2516,0.2737
230,0.2532,0.03075,0.2593,0.01538,0.2516,0.2737
231,0.2539,0.0307,0.2576,0.01535,0.2516,0.2736
232,0.2555,0.03064,0.257,0.01532,0.2516,0.2736
233,0.2532,0.03059,0.2592,0.0153,0.2516,0.2735
234,0.2539,0.03054,0.2575,0.01527,0.2516,0.2735
235,0.2554,0.03048,0.257,0.01524,0.2516,0.2734
236,0.2532,0.03043,0.2591,0.01522,0.2516,0.2734
237,0.2539,0.03038,0.2574,0.01519,0.2516,0.2733
238,0.2554,0.03033,0.2569,0.01516,0.2516,0.2733
239,0.2531,0.03027,0.259,0.01514,0.2516,0.2732
240,0.2539,0.03022,0.2573,0.01511,0.2516,0.2732
241,0.2553,0.03017,0.2569,0.01509,0.2516,0.2732
242,0.2531,0.03012,0.2588,0.01506,0.2516,0.2731
243,0.2538,0.03007,0.2573,0.01504,0.2516,0.2731
244,0.2553,0.03002,0.2568,0.01501,0.2516,0.273
245,0.2559,0.02997,0.2561,0.01498,0.2516,0.273
246,0.2538,0.02992,0.2572,0.01496,0.2516,0.2729
247,0.2517,0.02987,0.2573,0.01493,0.2516,0.2729
248,0.2559,0.02982,0.256,0.01491,0.2516,0.2728
249,0.2538,0.02977,0.2571,0.01489,0.2516,0.2728
250,0.2517,0.02972,0.2572,0.01486,0.2516,0.2728
251,0.2558,0.02967,0.256,0.01484,0.2516,0.2727
252,0.2537,0.02963,0.2571,0.01481,0.2516,0.2727
253,0.2517,0.02958,0.2571,0.01479,0.2516,0.2726
254,0.2558,0.02953,0.2559,0.01477,0.2516,0.2726
255,0.2537,0.02948,0.257,0.01474,0.2516,0.2726
256,0.2517,0.02944,0.257,0.01472,0.2516,0.2725
257,0.2557,0.02939,0.2559,0.01469,0.2516,0.2725
258,0.2537,0.02934,0.2569,0.01467,0.2516,0.2724
259,0.2517,0.0293,0.257,0.01465,0.2516,0.2724
260,0.2557,0.02925,0.2558,0.01462,0.2516,0.2723
261,0.2537,0.0292,0.2569,0.0146,0.2516,0.2723
262,0.2517,0.02916,0.2569,0.01458,0.2516,0.2723
263,0.2557,0.02911,0.2558,0.01456,0.2516,0.2722
264,0.2537,0.02907,0.2568,0.01453,0.2516,0.2722
265,0.2543,0.02902,0.2569,0.01451,0.2516,0.2722
266,0.2523,0.02898,0.2557,0.01449,0.2516,0.2721
267,0.2536,0.02893,0.2568,0.01447,0.2516,0.2721
268,0.2542,0.02889,0.2568,0.01444,0.2516,0.272
269,0.2523,0.02884,0.2557,0.01442,0.2516,0.272
270,0.2536,0.0288,0.2567,0.0144,0.2516,0.272
271,0.2542,0.02876,0.2567,0.01438,0.2516,0.2719
272,0.2523,0.02871,0.2557,0.01436,0.2516,0.2719
273,0.2536,0.02867,0.2566,0.01433,0.2516,0.2718
274,0.2542,0.02863,0.2566,0.01431,0.2516,0.2718
275,0.2523,0.02858,0.2556,0.01429,0.2516,0.2718
276,0.2535,0.02854,0.2566,0.01427,0.2516,0.2717
277,0.2541,0.0285,0.2566,0.01425,0.2516,0.2717
278,0.2523,0.02846,0.2556,0.01423,0.2516,0.2717
279,0.2535,0.02841,0.2565,0.01421,0.2516,0.2716
280,0.2541,0.02837,0.2565,0.01419,0.2516,0.2716
281,0.2523,0.02833,0.2555,0.01417,0.2516,0.2716
282,0.2535,0.02829,0.2565,0.01414,0.2516,0.2715
283,0.2541,0.02825,0.2565,0.01412,0.2516,0.2715
284,0.2522,0.02821,0.2555,0.0141,0.2516,0.2715
285,0.2528,0.02817,0.2553,0.01408,0.2516,0.2714
286,0.2541,0.02813,0.2564,0.01406,0.2516,0.2714
287,0.2522,0.02809,0.2554,0.01404,0.2516,0.2714
288,0.2528,0.02805,0.2553,0.01402,0.2516,0.2713
289,0.2541,0.02801,0.2564,0.014,0.2516,0.2713
290,0.2522,0.02797,0.2554,0.01398,0.2516,0.2712
291,0.2528,0.02793,0.2552,0.01396,0.2516,0.2712
292,0.254,0.02789,0.2563,0.01394,0.2516,0.2712
293,0.2522,0.02785,0.2554,0.01392,0.2516,0.2711
294,0.2528,0.02781,0.2552,0.0139,0.2516,0.2711
295,0.254,0.02777,0.2562,0.01388,0.2516,0.2711
296,0.2522,0.02773,0.2553,0.01387,0.2516,0.271
297,0.2528,0.02769,0.2551,0.01385,0.2516,0.271
298,0.254,0.02765,0.2562,0.01383,0.2516,0.271
299,0.2522,0.02762,0.2553,0.01381,0.2516,0.271
300,0.2528,0.02758,0.2551,0.01379,0.2516,0.2709
301,0.254,0.02754,0.2561,0.01377,0.2516,0.2709
302,0.2522,0.0275,0.2553,0.01375,0.2516,0.2709
303,0.2528,0.02746,0.255,0.01373,0.2516,0.2708
304,0.251,0.02743,0.2561,0.01371,0.2516,0.2708
305,0.2545,0.02739,0.2552,0.01369,0.2516,0.2708
306,0.2527,0.02735,0.255,0.01368,0.2516,0.2707
307,0.251,0.02732,0.2561,0.01366,0.2516,0.2707
308,0.2544,0.02728,0.2552,0.01364,0.2516,0.2707
309,0.2527,0.02724,0.255,0.01362,0.2516,0.2706
310,0.251,0.02721,0.256,0.0136,0.2516,0.2706
311,0.2544,0.02717,0.2552,0.01359,0.2516,0.2706
312,0.2527,0.02713,0.2549,0.01357,0.2516,0.2705
313,0.251,0.0271,0.256,0.01355,0.2516,0.2705
314,0.2544,0.02706,0.2551,0.01353,0.2516,0.2705
315,0.2527,0.02703,0.2549,0.01351,0.2516,0.2705
316,0.251,0.02699,0.2559,0.0135,0.2516,0.2704
317,0.2544,0.02696,0.2551,0.01348,0.2516,0.2704
318,0.2527,0.02692,0.2549,0.01346,0.2516,0.2704
319,0.251,0.02689,0.2559,0.01344,0.2516,0.2703
320,0.2543,0.02685,0.255,0.01343,0.2516,0.2703
321,0.2527,0.02682,0.2548,0.01341,0.2516,0.2703
322,0.251,0.02678,0.2558,0.01339,0.2516,0.2702
323,0.2543,0.02675,0.255,0.01337,0.2516,0.2702
324,0.2527,0.02671,0.2548,0.01336,0.2516,0.2702
325,0.2532,0.02668,0.2542,0.01334,0.2516,0.2702
326,0.2516,0.02665,0.2562,0.01332,0.2516,0.2701
327,0.2526,0.02661,0.2548,0.01331,0.2516,0.2701
328,0.2531,0.02658,0.2541,0.01329,0.2516,0.2701
329,0.2516,0.02655,0.2561,0.01327,0.2516,0.27
330,0.2526,0.02651,0.2547,0.01326,0.2516,0.27
331,0.2531,0.02648,0.2541,0.01324,0.2516,0.27
332,0.2516,0.02645,0.2561,0.01322,0.2516,0.27
333,0.2526,0.02641,0.2547,0.01321,0.2516,0.2699
334,0.2531,0.02638,0.2541,0.01319,0.2516,0.2699
335,0.2516,0.02635,0.2561,0.01317,0.2516,0.2699
336,0.2526,0.02632,0.2547,0.01316,0.2516,0.2699
337,0.2531,0.02628,0.2541,0.01314,0.2516,0.2698
338,0.2516,0.02625,0.256,0.01313,0.2516,0.2698
339,0.2526,0.02622,0.2546,0.01311,0.2516,0.2698
340,0.2531,0.02619,0.2541,0.01309,0.2516,0.2697
341,0.2516,0.02616,0.256,0.01308,0.2516,0.2697
342,0.2526,0.02612,0.2546,0.01306,0.2516,0.2697
343,0.2531,0.02609,0.2541,0.01305,0.2516,0.2697
344,0.2516,0.02606,0.2559,0.01303,0.2516,0.2696
345,0.2526,0.02603,0.2546,0.01301,0.2516,0.2696
346,0.2531,0.026,0.254,0.013,0.2516,0.2696
347,0.2516,0.02597,0.2559,0.01298,0.2516,0.2696
348,0.252,0.02594,0.2545,0.01297,0.2516,0.2695
349,0.2531,0.0259,0.254,0.01295,0.2516,0.2695
350,0.2516,0.02587,0.2558,0.01294,0.2516,0.2695
351,0.252,0.02584,0.2545,0.01292,0.2516,0.2695
352,0.253,0.02581,0.254,0.01291,0.2516,0.2694
353,0.2515,0.02578,0.2558,0.01289,0.2516,0.2694
354,0.252,0.02575,0.2545,0.01288,0.2516,0.2694
355,0.253,0.02572,0.254,0.01286,0.2516,0.2694
356,0.2515,0.02569,0.2557,0.01285,0.2516,0.2693
357,0.252,0.02566,0.2545,0.01283,0.2516,0.2693
358,0.253,0.02563,0.2539,0.01282,0.2516,0.2693
359,0.2515,0.0256,0.2557,0.0128,0.2516,0.2693
360,0.252,0.02557,0.2545,0.01279,0.2516,0.2692
361,0.253,0.02554,0.2539,0.01277,0.2516,0.2692
362,0.2515,0.02551,0.2557,0.01276,0.2516,0.2692
363,0.252,0.02549,0.2544,0.01274,0.2516,0.2692
364,0.253,0.02546,0.2539,0.01273,0.2516,0.2691
365,0.2515,0.02543,0.2556,0.01271,0.2516,0.2691
366,0.252,0.0254,0.2544,0.0127,0.2516,0.2691
367,0.253,0.02537,0.2539,0.01268,0.2516,0.2691
368,0.2515,0.02534,0.2556,0.01267,0.2516,0.269
369,0.252,0.02531,0.2544,0.01266,0.2516,0.269
370,0.2506,0.02528,0.2546,0.01264,0.2516,0.269
371,0.2534,0.02526,0.2535,0.01263,0.2516,0.269
372,0.252,0.02523,0.2543,0.01261,0.2516,0.269
373,0.2506,0.0252,0.2545,0.0126,0.2516,0.2689
374,0.2534,0.02517,0.2535,0.01259,0.2516,0.2689
375,0.252,0.02514,0.2543,0.01257,0.2516,0.2689
376,0.2506,0.02512,0.2545,0.01256,0.2516,0.2689
377,0.2534,0.02509,0.2535,0.01254,0.2516,0.2688
378,0.252,0.02506,0.2543,0.01253,0.2516,0.2688
379,0.2506,0.02503,0.2545,0.01252,0.2516,0.2688
380,0.2533,0.02501,0.2535,0.0125,0.2516,0.2688
381,0.252,0.02498,0.2543,0.01249,0.2516,0.2687
382,0.2506,0.02495,0.2545,0.01248,0.2516,0.2687
383,0.2533,0.02492,0.2534,0.01246,0.2516,0.2687
384,0.252,0.0249,0.2542,0.01245,0.2516,0.2687
385,0.2506,0.02487,0.2544,0.01244,0.2516,0.2687
386,0.2533,0.02484,0.2534,0.01242,0.2516,0.2686
387,0.252,0.02482,0.2542,0.01241,0.2516,0.2686
388,0.2506,0.02479,0.2544,0.01239,0.2516,0.2686
389,0.2533,0.02476,0.2534,0.01238,0.2516,0.2686
390,0.252,0.02474,0.2542,0.01237,0.2516,0.2685
391,0.2506,0.02471,0.2544,0.01236,0.2516,0.2685
392,0.251,0.02468,0.2534,0.01234,0.2516,0.2685
393,0.252,0.02466,0.2542,0.01233,0.2516,0.2685
394,0.2524,0.02463,0.2544,0.01232,0.2516,0.2685
395,0.251,0.02461,0.2534,0.0123,0.2516,0.2684
396,0.252,0.02458,0.2541,0.01229,0.2516,0.2684
397,0.2524,0.02455,0.2543,0.01228,0.2516,0.2684
398,0.251,0.02453,0.2534,0.01226,0.2516,0.2684
399,0.2519,0.0245,0.2541,0.01225,0.2516,0.2684
400,0.2523,0.02448,0.2543,0.01224,0.2516,0.2683
401,0.251,0.02445,0.2533,0.01223,0.2516,0.2683
402,0.2519,0.02443,0.2541,0.01221,0.2516,0.2683
403,0.2523,0.0244,0.2543,0.0122,0.2516,0.2683
404,0.251,0.02438,0.2533,0.01219,0.2516,0.2683
405,0.2519,0.02435,0.2541,0.01218,0.2516,0.2682
406,0.2523,0.02433,0.2542,0.01216,0.2516,0.2682
407,0.251,0.0243,0.2533,0.01215,0.2516,0.2682
408,0.2519,0.02428,0.2541,0.01214,0.2516,0.2682
409,0.2523,0.02425,0.2542,0.01213,0.2516,0.2681
410,0.251,0.02423,0.2533,0.01211,0.2516,0.2681
411,0.2519,0.0242,0.2541,0.0121,0.2516,0.2681
412,0.2523,0.02418,0.2542,0.01209,0.2516,0.2681
413,0.251,0.02415,0.2533,0.01208,0.2516,0.2681
414,0.2519,0.02413,0.254,0.01206,0.2516,0.268
415,0.2523,0.0241,0.2542,0.01205,0.2516,0.268
416,0.251,0.02408,0.2533,0.01204,0.2516,0.268
417,0.2514,0.02406,0.2533,0.01203,0.2516,0.268
418,0.2523,0.02403,0.2541,0.01202,0.2516,0.268
419,0.2511,0.02401,0.2533,0.012,0.2516,0.268
420,0.2514,0.02398,0.2533,0.01199,0.2516,0.2679
421,0.2523,0.02396,0.2541,0.01198,0.2516,0.2679
422,0.2511,0.02394,0.2533,0.01197,0.2516,0.2679
423,0.2514,0.02391,0.2533,0.01196,0.2516,0.2679
424,0.2523,0.02389,0.2541,0.01194,0.2516,0.2679
425,0.2511,0.02387,0.2533,0.01193,0.2516,0.2678
426,0.2514,0.02384,0.2533,0.01192,0.2516,0.2678
427,0.2523,0.02382,0.2541,0.01191,0.2516,0.2678
428,0.2511,0.0238,0.2532,0.0119,0.2516,0.2678
429,0.2514,0.02377,0.2533,0.01189,0.2516,0.2678
430,0.2523,0.02375,0.2541,0.01188,0.2516,0.2677
431,0.2511,0.02373,0.2532,0.01186,0.2516,0.2677
432,0.2514,0.0237,0.2533,0.01185,0.2516,0.2677
433,0.2523,0.02368,0.254,0.01184,0.2516,0.2677
434,0.2511,0.02366,0.2532,0.01183,0.2516,0.2677
435,0.2514,0.02364,0.2532,0.01182,0.2516,0.2676
436,0.2523,0.02361,0.254,0.01181,0.2516,0.2676
437,0.2511,0.02359,0.2532,0.0118,0.2516,0.2676
438,0.2514,0.02357,0.2532,0.01178,0.2516,0.2676
439,0.2502,0.02355,0.254,0.01177,0.2516,0.2676
440,0.2526,0.02352,0.2532,0.01176,0.2516,0.2676
441,0.2514,0.0235,0.2532,0.01175,0.2516,0.2675
442,0.2502,0.02348,0.254,0.01174,0.2516,0.2675
443,0.2526,0.02346,0.2532,0.01173,0.2516,0.2675
444,0.2514,0.02343,0.2532,0.01172,0.2516,0.2675
445,0.2503,0.02341,0.2539,0.01171,0.2516,0.2675
446,0.2526,0.02339,0.2532,0.0117,0.2516,0.2674
447,0.2514,0.02337,0.2532,0.01168,0.2516,0.2674
448,0.2503,0.02335,0.2539,0.01167,0.2516,0.2674
449,0.2526,0.02332,0.2531,0.01166,0.2516,0.2674
450,0.2514,0.0233,0.2532,0.01165,0.2516,0.2674
451,0.2503,0.02328,0.2539,0.01164,0.2516,0.2674
452,0.2526,0.02326,0.2531,0.01163,0.2516,0.2673
453,0.2514,0.02324,0.2531,0.01162,0.2516,0.2673
454,0.2503,0.02322,0.2539,0.01161,0.2516,0.2673
455,0.2526,0.0232,0.2531,0.0116,0.2516,0.2673
456,0.2514,0.02317,0.2531,0.01159,0.2516,0.2673
457,0.2503,0.02315,0.2538,0.01158,0.2516,0.2673
458,0.2526,0.02313,0.2531,0.01157,0.2516,0.2672
459,0.2514,0.02311,0.2531,0.01156,0.2516,0.2672
460,0.2503,0.02309,0.2538,0.01155,0.2516,0.2672
461,0.2526,0.02307,0.2531,0.01153,0.2516,0.2672
462,0.2514,0.02305,0.2531,0.01152,0.2516,0.2672
463,0.2503,0.02303,0.2538,0.01151,0.2516,0.2672
464,0.2506,0.02301,0.2543,0.0115,0.2516,0.2671
465,0.2514,0.02299,0.2531,0.01149,0.2516,0.2671
466,0.2518,0.02297,0.2525,0.01148,0.2516,0.2671
467,0.2507,0.02294,0.2542,0.01147,0.2516,0.2671
468,0.2514,0.02292,0.2531,0.01146,0.2516,0.2671
469,0.2518,0.0229,0.2524,0.01145,0.2516,0.2671
470,0.2507,0.02288,0.2542,0.01144,0.2516,0.267
471,0.2514,0.02286,0.253,0.01143,0.2516,0.267
472,0.2518,0.02284,0.2524,0.01142,0.2516,0.267
473,0.2507,0.02282,0.2542,0.01141,0.2516,0.267
474,0.2514,0.0228,0.253,0.0114,0.2516,0.267
475,0.2518,0.02278,0.2524,0.01139,0.2516,0.267
476,0.2507,0.02276,0.2541,0.01138,0.2516,0.2669
477,0.2514,0.02274,0.253,0.01137,0.2516,0.2669
478,0.2518,0.02272,0.2524,0.01136,0.2516,0.2669
479,0.2507,0.0227,0.2541,0.01135,0.2516,0.2669
480,0.2514,0.02268,0.253,0.01134,0.2516,0.2669
481,0.2518,0.02266,0.2524,0.01133,0.2516,0.2669
482,0.2507,0.02264,0.2541,0.01132,0.2516,0.2668
483,0.2514,0.02262,0.253,0.01131,0.2516,0.2668
484,0.2518,0.0226,0.2524,0.0113,0.2516,0.2668
485,0.2507,0.02258,0.2541,0.01129,0.2516,0.2668
486,0.2514,0.02256,0.253,0.01128,0.2516,0.2668
487,0.2518,0.02254,0.2524,0.01127,0.2516,0.2668
488,0.2507,0.02253,0.2541,0.01126,0.2516,0.2668
489,0.251,0.02251,0.253,0.01125,0.2516,0.2667
490,0.2518,0.02249,0.2524,0.01124,0.2516,0.2667
491,0.2507,0.02247,0.2541,0.01123,0.2516,0.2667
492,0.251,0.02245,0.2529,0.01122,0.2516,0.2667
493,0.2518,0.02243,0.2524,0.01121,0.2516,0.2667
494,0.2507,0.02241,0.254,0.01121,0.2516,0.2667
495,0.251,0.02239,0.2529,0.0112,0.2516,0.2666
496,0.2518,0.02237,0.2524,0.01119,0.2516,0.2666
497,0.2507,0.02235,0.254,0.01118,0.2516,0.2666
498,0.251,0.02233,0.2529,0.01117,0.2516,0.2666
499,0.2518,0.02232,0.2524,0.01116,0.2516,0.2666
500,0.2507,0.0223,0.254,0.01115,0.2516,0.2666
501,0.251,0.02228,0.2529,0.01114,0.2516,0.2666
502,0.2518,0.02226,0.2524,0.01113,0.2516,0.2665
503,0.2507,0.02224,0.254,0.01112,0.2516,0.2665
504,0.251,0.02222,0.2529,0.01111,0.2516,0.2665
505,0.2518,0.0222,0.2524,0.0111,0.2516,0.2665
506,0.2507,0.02219,0.2539,0.01109,0.2516,0.2665
507,0.251,0.02217,0.2529,0.01108,0.2516,0.2665
508,0.2518,0.02215,0.2524,0.01107,0.2516,0.2665
509,0.2507,0.02213,0.2539,0.01107,0.2516,0.2664
510,0.251,0.02211,0.2529,0.01106,0.2516,0.2664
511,0.2518,0.02209,0.2524,0.01105,0.2516,0.2664
512,0.2507,0.02208,0.2539,0.01104,0.2516,0.2664
513,0.251,0.02206,0.2529,0.01103,0.2516,0.2664
514,0.2518,0.02204,0.2524,0.01102,0.2516,0.2664
515,0.2521,0.02202,0.2522,0.01101,0.2516,0.2664
516,0.251,0.022,0.2529,0.011,0.2516,0.2663
517,0.25,0.02199,0.2532,0.01099,0.2516,0.2663
518,0.2521,0.02197,0.2522,0.01098,0.2516,0.2663
519,0.251,0.02195,0.2529,0.01098,0.2516,0.2663
520,0.25,0.02193,0.2532,0.01097,0.2516,0.2663
521,0.2521,0.02192,0.2522,0.01096,0.2516,0.2663
522,0.251,0.0219,0.2529,0.01095,0.2516,0.2663
523,0.25,0.02188,0.2532,0.01094,0.2516,0.2662
524,0.2521,0.02186,0.2522,0.01093,0.2516,0.2662
525,0.251,0.02185,0.2528,0.01092,0.2516,0.2662
526,0.25,0.02183,0.2531,0.01091,0.2516,0.2662
527,0.2521,0.02181,0.2522,0.01091,0.2516,0.2662
528,0.251,0.02179,0.2528,0.0109,0.2516,0.2662
529,0.2501,0.02178,0.2531,0.01089,0.2516,0.2662
530,0.252,0.02176,0.2522,0.01088,0.2516,0.2661
531,0.251,0.02174,0.2528,0.01087,0.2516,0.2661
532,0.2501,0.02172,0.2531,0.01086,0.2516,0.2661
533,0.252,0.02171,0.2522,0.01085,0.2516,0.2661
534,0.251,0.02169,0.2528,0.01084,0.2516,0.2661
535,0.2501,0.02167,0.2531,0.01084,0.2516,0.2661
536,0.252,0.02166,0.2522,0.01083,0.2516,0.2661
537,0.251,0.02164,0.2528,0.01082,0.2516,0.266
538,0.2501,0.02162,0.2531,0.01081,0.2516,0.266
539,0.252,0.0216,0.2522,0.0108,0.2516,0.266
540,0.251,0.02159,0.2528,0.01079,0.2516,0.266
541,0.2514,0.02157,0.2531,0.01079,0.2516,0.266
542,0.2504,0.02155,0.2522,0.01078,0.2516,0.266
543,0.251,0.02154,0.2528,0.01077,0.2516,0.266
544,0.2514,0.02152,0.2531,0.01076,0.2516,0.266
545,0.2504,0.0215,0.2522,0.01075,0.2516,0.2659
546,0.251,0.02149,0.2528,0.01074,0.2516,0.2659
547,0.2514,0.02147,0.253,0.01074,0.2516,0.2659
548,0.2504,0.02145,0.2522,0.01073,0.2516,0.2659
549,0.2511,0.02144,0.2527,0.01072,0.2516,0.2659
550,0.2514,0.02142,0.253,0.01071,0.2516,0.2659
551,0.2504,0.02141,0.2522,0.0107,0.2516,0.2659
552,0.2511,0.02139,0.2527,0.01069,0.2516,0.2658
553,0.2514,0.02137,0.253,0.01069,0.2516,0.2658
554,0.2504,0.02136,0.2522,0.01068,0.2516,0.2658
555,0.2511,0.02134,0.2527,0.01067,0.2516,0.2658
556,0.2514,0.02132,0.253,0.01066,0.2516,0.2658
557,0.2504,0.02131,0.2522,0.01065,0.2516,0.2658
558,0.2511,0.02129,0.2527,0.01065,0.2516,0.2658
559,0.2514,0.02128,0.253,0.01064,0.2516,0.2658
560,0.2504,0.02126,0.2522,0.01063,0.2516,0.2657
561,0.2511,0.02124,0.2527,0.01062,0.2516,0.2657
562,0.2514,0.02123,0.253,0.01061,0.2516,0.2657
563,0.2504,0.02121,0.2521,0.01061,0.2516,0.2657
564,0.2511,0.0212,0.2527,0.0106,0.2516,0.2657
565,0.2514,0.02118,0.253,0.01059,0.2516,0.2657
566,0.2504,0.02116,0.2521,0.01058,0.2516,0.2657
567,0.2511,0.02115,0.2527,0.01057,0.2516,0.2657
568,0.2514,0.02113,0.2529,0.01057,0.2516,0.2656
569,0.2504,0.02112,0.2521,0.01056,0.2516,0.2656
570,0.2507,0.0211,0.2523,0.01055,0.2516,0.2656
571,0.2514,0.02109,0.2529,0.01054,0.2516,0.2656
572,0.2504,0.02107,0.2521,0.01054,0.2516,0.2656
573,0.2507,0.02106,0.2523,0.01053,0.2516,0.2656
574,0.2514,0.02104,0.2529,0.01052,0.2516,0.2656
575,0.2504,0.02102,0.2521,0.01051,0.2516,0.2656
576,0.2507,0.02101,0.2523,0.0105,0.2516,0.2656
577,0.2514,0.02099,0.2529,0.0105,0.2516,0.2655
578,0.2504,0.02098,0.2521,0.01049,0.2516,0.2655
579,0.2507,0.02096,0.2523,0.01048,0.2516,0.2655
580,0.2514,0.02095,0.2529,0.01047,0.2516,0.2655
581,0.2504,0.02093,0.2521,0.01047,0.2516,0.2655
582,0.2507,0.02092,0.2523,0.01046,0.2516,0.2655
583,0.2514,0.0209,0.2529,0.01045,0.2516,0.2655
584,0.2505,0.02089,0.2521,0.01044,0.2516,0.2655
585,0.2507,0.02087,0.2523,0.01044,0.2516,0.2654
586,0.2514,0.02086,0.2529,0.01043,0.2516,0.2654
587,0.2505,0.02084,0.2521,0.01042,0.2516,0.2654
588,0.2507,0.02083,0.2523,0.01041,0.2516,0.2654
589,0.2514,0.02081,0.2529,0.01041,0.2516,0.2654
590,0.2505,0.0208,0.2521,0.0104,0.2516,0.2654
591,0.2507,0.02078,0.2523,0.01039,0.2516,0.2654
592,0.2514,0.02077,0.2529,0.01038,0.2516,0.2654
593,0.2505,0.02075,0.2521,0.01038,0.2516,0.2653
594,0.2507,0.02074,0.2523,0.01037,0.2516,0.2653
595,0.2514,0.02072,0.2529,0.01036,0.2516,0.2653
596,0.2516,0.02071,0.2521,0.01035,0.2516,0.2653
597,0.2507,0.02069,0.2523,0.01035,0.2516,0.2653
598,0.2498,0.02068,0.2528,0.01034,0.2516,0.2653
599,0.2516,0.02067,0.2521,0.01033,0.2516,0.2653
600,0.2507,0.02065,0.2522,0.01033,0.2516,0.2653

